ARLO: A Tailorable Approach for Transforming Natural Language Software Requirements into Architecture using LLMs

Software requirements expressed in natural language (NL) frequently suffer from verbosity, ambiguity, and inconsistency. This creates a range of challenges, including selecting an appropriate architecture for a system and assessing different architectural alternatives. Relying on human expertise to accomplish the task of mapping NL requirements to architecture is time-consuming and error-prone. This paper proposes ARLO, an approach that automates this task by leveraging (1) a set of NL requirements for a system, (2) an existing standard that specifies architecturally relevant software quality attributes, and (3) a readily available Large Language Model (LLM). Specifically, ARLO determines the subset of NL requirements for a given system that is architecturally relevant and maps that subset to a tailorable matrix of architectural choices. ARLO applies integer linear programming on the architectural-choice matrix to determine the optimal architecture for the current requirements. We demonstrate ARLO's efficacy using a set of real-world examples. We highlight ARLO's ability (1) to trace the selected architectural choices to the requirements and (2) to isolate NL requirements that exert a particular influence on a system's architecture. This allows the identification, comparative assessment, and exploration of alternative architectural choices based on the requirements and constraints expressed therein.

==> UMS-step1.json <==
[
  {
    "Id": 1,
    "IsArchitecturallySignificant": true,
    "QualityAttributes": ["Performance Efficiency"],
    "ConditionText": "under normal operating conditions"
  },
  {
    "Id": 2,
    "IsArchitecturallySignificant": true,
    "QualityAttributes": ["Reliability"],
    "ConditionText": "In the event of infrastructure failure"
  },
  {
    "Id": 3,
    "IsArchitecturallySignificant": true,
    "QualityAttributes": ["Usability", "Reliability"],
    "ConditionText": "during an emergency"
  },
  {
    "Id": 4,
    "IsArchitecturallySignificant": false,
    "QualityAttributes": [],
    "ConditionText": "N/A"
  },
  {
    "Id": 5,
    "IsArchitecturallySignificant": false,
    "QualityAttributes": [],
    "ConditionText": "N/A"
  },
  {
    "Id": 6,
    "IsArchitecturallySignificant": true,
    "QualityAttributes": ["Reliability"],
    "ConditionText": "During a disaster"
  },
  {
    "Id": 7,
    "IsArchitecturallySignificant": true,
    "QualityAttributes": ["Security"],
    "ConditionText": "In normal conditions"
  },
  {
    "Id": 8,
    "IsArchitecturallySignificant": false,
    "QualityAttributes": [],
    "ConditionText": "N/A"
  },
  {
    "Id": 9,
    "IsArchitecturallySignificant": true,
    "QualityAttributes": ["Usability, Reliability"],
    "ConditionText": "In case of a detected disaster"
  },
  {
    "Id": 10,
    "IsArchitecturallySignificant": false,
    "QualityAttributes": [],
    "ConditionText": "during normal conditions and during an emergency"
  }
]
